VLCap: Vision-Language with Contrastive Learning for Coherent Video Paragraph Captioning

In this paper, we leverage the human perceiving process, that involves vision and language interaction, to generate a coherent paragraph description of untrimmed videos. We propose vision-language (VL) features consisting of two modalities, i.e., (i) vision modality to capture global visual content of the entire scene and (ii) language modality to extract scene elements description of both human and non-human objects (e.g. animals, vehicles, etc), visual and non-visual elements (e.g. relations, activities, etc). Furthermore, we propose to train our proposed VLCap under a contrastive learning VL loss. The experiments and ablation studies on ActivityNet Captions and YouCookII datasets show that our VLCap outperforms existing SOTA methods on both accuracy and diversity metrics.

==> Rebuttal.txt <==
We thank the reviewers for their feedback. We are glad to receive positive comments that value the contribution of our work. We address specific concerns individually.

**Reviewer-0311**
**Comment: The paper's presentation is clear enough and the experiments are convincing.
Response: We appreciate the reviewer for recognizing our contribution.

**Reviewer-036B**
**Comment 1: It is not a novel concept to combine language and visual feature in the image captioning task.
Response: As we stated, vision-language has been successfully applied into VQA and captioning. Our contributions are: (i) extract conceptual vision-language feature by adaptively selecting the most relevant scene elements; (ii) simultaneously handle inter-event and intra-event coherence (iii) propose a new contrastive learning loss to better learn conceptual vision-language features. Furthermore, our work is NOT image captioning.

**Comment 2: Indicate the difference between the proposed method and [35,36].
Response: We thank the reviewer. 
+ First, [35,36] are image captioning methods, which output a sentence and handle only the word-level coherence whereas our VLCap is a video paragraph captioning method, which outputs a paragraph as a storytelling and handles both word-level and sentence-level coherence.
+ Second, [35,36] purely take all scene elements found by a pre-trained model (1,000 objects). There is no mechanism to select the most relevant information. Whereas our VLCap adaptively selects the most important scene elements (among 3,544 objects).  
+ Third, [35,36] are trained on REINFORCE-based self-critical sequence training (SCST) "Self-critical Sequence Training for Image Captioning, 2016" whereas our VLCap is trained on our proposed contrastive learning loss.

Thus, [35,36] and our VLCap are completely different at network design, feature extraction, problem solving, objectives, and loss functions.

**Comment 3: For table 5, the result with the bold font appears better than that in table 2 and 3.
Response: We thank the reviewer. We apologize for mistakenly reporting our old results in the ablation study in Table 5, at Exp#4. The old results obtain better accuracy, but they are not better in term of diversity. We have corrected Exp#4 at Table 5. 

**Comment 4: The variables with the same symbols make it quite confusing. For example, $f_i^l$ in section 2.1 and section 2.3
Response: We thank the reviewer. $f_i^l$ is defined in Eq. 1, Sec. 2.1 and it does not appear anywhere else (i.e. Sec. 2.3). 

**Reviewer-0227**
**Comment: Format in the reference should be uniform.
Response: We thank the reviewer. We have corrected the bibliography to keep it uniform. 


